Computing preimages of Boolean Networks

In this paper we present an algorithm to address the predecessor problem of feed-forward Boolean networks. We propose an probabilistic algorithm, which solves this problem in linear time with respect to the number of nodes in the network. Finally, we evaluate our algorithm for random Boolean networks and the regulatory network of Escherichia coli.

==> ecolit.dat <==
2  0.969579
5  0.998467
7  0.99844
10 0.998554
14 0.9995
20 0.999525
30 0.999269

==> typeat.dat <==
2 0.90302
5 0.998167
7 0.999073
10 0.99924
14 0.999219
20 0.99919
30 0.999119
	

==> typebt.dat <==
2 0.917123
5 0.994637
7 0.997261
10 0.998209
14 0.998472
20 0.99866
30 0.998543
	
